Your Loss is My Gain: Low Stake Attacks on Liquid Staking Pools

Permissionless Proof-of-Stake (PoS) economic security is predicated on the high cost of violating consensus safety or liveness. We show that liquid staking introduces additional risks that are not captured by standard PoS economic security arguments. Through an empirical study of Ethereum data, we find that the operational performance of liquid staking pools is positively associated with subsequent normalized liquid staking token (LST) returns. Motivated by this, we present a cross-layer attack: a low-stake adversary can manipulate the consensus protocol to degrade a target pool's performance and take application-layer positions that profit if the market reprices the corresponding \gls{LST} in-line with the historically observed association. To make the consensus layer manipulation concrete, we develop a deep reinforcement learning (DRL) framework to automatically discover attack strategies. Our evaluation shows that the learned strategies can recover near-optimal theoretical attacks and uncover new manipulation behaviors that significantly degrade target pool performance. We further characterize feasible application-layer monetization channels and analyze leveraged shorting in detail using Monte Carlo simulations, showing that such attacks can be profitable with over one-half probability for LSTs of major staking pools. Our findings reveal a previously overlooked attack surface in PoS systems with liquid staking and expose a gap between consensus and economic security.

==> figures/StakeOverTime.csv <==
date,LiquidStaking,LiquidRestaking,StakingPools,CEXs,SoloStakers,Unidentified
2020-11-02,0.0,0.0,0.14017229511274273,0.26699484783379573,0.17287916397238273,0.4199536930810788
2020-11-09,0.0,0.0,0.09761986892031735,0.17247326664367024,0.16729906864436012,0.5626077957916523
2020-11-16,0.0048642533936651584,0.0,0.09038461538461538,0.22918552036199094,0.15418552036199096,0.5213800904977376
2020-11-23,0.025883429268478635,0.0,0.24118476727785615,0.17790569130484504,0.07974688369610795,0.47527922845271225
2020-11-30,0.02254137581748757,0.0,0.21850591719854887,0.20894121430825016,0.06770802835500919,0.4823034643207042
2020-12-07,0.02368495939408533,0.0,0.19175623317207713,0.26454041984983473,0.05739553006588884,0.46262285751811394
2020-12-14,0.024000453909293794,0.0,0.2007224722926202,0.29477626054393463,0.05658735862616787,0.4239134546279835
2020-12-21,0.03456393284001629,0.0,0.20216668999078097,0.3489792453855524,0.04802940088766289,0.36626073089598743
2020-12-28,0.033900749424609695,0.0,0.2030707134839741,0.35481185020578,0.046787678144238724,0.3614290087413975
2021-01-04,0.03479638497821625,0.0,0.2115571407693888,0.36071978497948703,0.045694824215647446,0.34723186505726045
2021-01-11,0.050693313717224985,0.0,0.20049363007813775,0.3730402094798858,0.04720460616451161,0.3285682405602398
2021-01-18,0.05375404424217777,0.0,0.18446947293981233,0.41504817342361716,0.045021560443037636,0.30170674895135513
2021-01-25,0.05795350642584411,0.0,0.18607116256076175,0.4113761432342775,0.044536190324961006,0.3000629974541556
2021-02-01,0.06809378089575459,0.0,0.18253005912151088,0.4063147434666982,0.04359938293372723,0.29946203358230905
2021-02-08,0.08603997627993307,0.0,0.17679546559375792,0.40234240519017345,0.042398162245387394,0.29242399069074815
2021-02-15,0.09475761018609206,0.0,0.17870354554358472,0.3968429382957884,0.041361175318315374,0.2883347306562194
2021-02-22,0.09301180198625475,0.0,0.1739816824310472,0.4071521186707284,0.03994064536872213,0.2859137515432475
2021-03-01,0.09119596961807253,0.0,0.16970274882855207,0.4125717173562202,0.039150680926443956,0.2873788832707112
2021-03-08,0.09377834843121538,0.0,0.17227503919301407,0.4082557157956714,0.03847200448325518,0.287218892096844
2021-03-15,0.09322351252957832,0.0,0.17093973874155563,0.40831387196993385,0.038224337056486694,0.2892985397024455
2021-03-22,0.09269720240949204,0.0,0.16942070633975592,0.4107499859102962,0.038415056854384094,0.2887170484860717
2021-03-29,0.09388511560361648,0.0,0.16619092550193373,0.4163035654775435,0.03780486783080678,0.2858155255860995
2021-04-05,0.09659040409781308,0.0,0.16265503347987345,0.42069388221213755,0.03745462764404495,0.28260605256613097
2021-04-12,0.10013956166744058,0.0,0.15987309102894917,0.41998511720779613,0.03676354247622715,0.2832386876195869
2021-04-19,0.10403993030774704,0.0,0.156877553450489,0.42414321501207985,0.03650863059657062,0.2784306706331135
2021-04-26,0.10230363517095771,0.0,0.15217218532423282,0.43490346450611095,0.03569038937201802,0.2749303256266805
2021-05-03,0.11232505455509924,0.0,0.14680980139931485,0.44730342584090377,0.03375395384562857,0.2598077643590536
2021-05-10,0.11044811004222937,0.0,0.14239126593358084,0.46175366035202775,0.03272022658201858,0.25268673709014344
2021-05-17,0.11837736047855697,0.0,0.13650484413946412,0.4674076545564041,0.031521459553320655,0.24618868127225416
2021-05-24,0.11665557167954396,0.0,0.14509359677311767,0.473364437743666,0.029563735366583438,0.2353226584370889
2021-05-31,0.1165222906385256,0.0,0.14160695042876376,0.4789223860920996,0.02910060293467293,0.23384776990593814
2021-06-07,0.11953688141518064,0.0,0.14540663071515364,0.4752417736538036,0.031021702058302812,0.22879301215755932
2021-06-14,0.12159052542813546,0.0,0.15026489699169124,0.47190479828890936,0.03259087109418779,0.22364890819707617
2021-06-21,0.11854139050105467,0.0,0.163085425450243,0.4692199889266895,0.03154056379499375,0.21761263132701913
2021-06-28,0.12253045487034092,0.0,0.1591739965626976,0.46908373576677836,0.0355716629276247,0.21364014987255842
2021-07-05,0.12281721864648033,0.0,0.1672466656115908,0.4636373319910128,0.03637552375174331,0.20992325999917277
2021-07-12,0.1269762695713962,0.0,0.16536338955649532,0.4621722145886108,0.03631636183916451,0.2091717644443332
2021-07-19,0.12899846426690129,0.0,0.164341670311118,0.4622089223335353,0.03605615264660393,0.20839479044184148
2021-07-26,0.1320792696498624,0.0,0.16326910876632716,0.4615594271723704,0.03576046595961183,0.20733172845182818
2021-08-02,0.13774962938745378,0.0,0.1612818375036067,0.4592740562717873,0.03689383959758467,0.20480063723956757
2021-08-09,0.13842054395338263,0.0,0.158561791286919,0.4603096895123877,0.036182906661993995,0.20652506858531666
2021-08-16,0.15577114319161636,0.0,0.1507282249635447,0.45665488021730105,0.03443889147703686,0.202406860150501
2021-08-23,0.16682314648563776,0.0,0.14747852116445231,0.45088685138311396,0.03375169814471189,0.20105978282208403
2021-08-30,0.17826585133036943,0.0,0.1434232916530301,0.44912719061666884,0.03280105360117044,0.19638261279876118
2021-09-06,0.18467183867742615,0.0,0.14043465139943717,0.44983556385944656,0.032491393608227705,0.1925665524554624
2021-09-13,0.18749919951584132,0.0,0.13914956821722765,0.4492389546446646,0.03217512924504026,0.19193714837722617
2021-09-20,0.186212627294591,0.0,0.13853114575697115,0.4521479980778403,0.03206168586150302,0.19104654300909454
2021-09-27,0.1869375751563731,0.0,0.13811586760357625,0.4518642608121513,0.03220893551463576,0.19087336091326357
2021-10-04,0.19125561564550397,0.0,0.136556961559178,0.4506405206239204,0.03190149480244997,0.18964540736894767
2021-10-11,0.19000919721850854,0.0,0.13608625966124518,0.45306906583647394,0.03179649202726065,0.1890389852565117
2021-10-18,0.18933339491328774,0.0,0.1357808036558521,0.45439627824070233,0.03181120584576843,0.18867831734438942
2021-10-25,0.19281175195023592,0.0,0.13516675674109124,0.4529815829213453,0.03162248776703627,0.18741742062029126
2021-11-01,0.19320095040609314,0.0,0.13355339571414895,0.4545288484343724,0.031388520864974415,0.18732828458041106
2021-11-08,0.19227349581726044,0.0,0.13301930201386225,0.4556777529422249,0.03190849200099181,0.1871209572256606
2021-11-15,0.19644566856528703,0.0,0.1315914459136478,0.4546853242561327,0.03163517726056249,0.18564238400437003
2021-11-22,0.19840904538334847,0.0,0.1330241385195296,0.452811993842828,0.0314656680969279,0.18428915415736605
2021-11-29,0.2001858874309291,0.0,0.1317680682407166,0.4537350547735412,0.03185597530871428,0.1824550142460988
2021-12-06,0.2043432098057823,0.0,0.13174498218030214,0.45126120902911104,0.03158849927826656,0.181062099706538
2021-12-13,0.20558460717551025,0.0,0.13386180189117589,0.4483574384980724,0.031991229807202586,0.18020492262803886
2021-12-20,0.2141503246759726,0.0,0.13940365551443212,0.4610678192858361,0.0,0.18537820052375914
2021-12-27,0.20848240370898635,0.0,0.13621901776912487,0.4449665988000086,0.031531210974932944,0.17880076874694723
2022-01-03,0.2101025373380362,0.0,0.13590229306848128,0.4456111786545852,0.031133293419425383,0.17725069751947195
2022-01-10,0.21075159303213792,0.0,0.13514457833321641,0.44659369768483564,0.030905237716240614,0.17660489323356943
2022-01-17,0.215912017678011,0.0,0.134088379818047,0.4451016016259658,0.030485878489702294,0.17441212238827394
2022-01-24,0.21735778927984623,0.0,0.13294183265882908,0.44507165008553146,0.03094353627183368,0.17368519170395952
2022-01-31,0.2193655354537168,0.0,0.1320463059767677,0.44376925463625116,0.031092717520787908,0.17372618641247645
2022-02-07,0.222541239594975,0.0,0.13245969005723965,0.4416647743055795,0.030821391483070518,0.17251290455913537
2022-02-14,0.22463886511511447,0.0,0.1314123305318563,0.44165582600087006,0.03060250254994553,0.17169047580221367
2022-02-21,0.23103316440797908,0.0,0.13068072879669154,0.43831203781818573,0.030221994676977622,0.169752074300166
2022-02-28,0.23880215735337262,0.0,0.13302655403629182,0.4318726740493698,0.029626541121052907,0.16667207343991286
2022-03-07,0.2510095030522071,0.0,0.1332576715744127,0.4233044622773668,0.028900705233230937,0.16352765786278248
2022-03-14,0.28331418782966955,0.0,0.12669019953130603,0.4041393617034289,0.027799101959992124,0.15805714897560344
2022-03-21,0.28813042720949406,0.0,0.1251060766166959,0.4022658476259043,0.02752720136558403,0.15697044718232173
2022-03-28,0.3008988522002162,0.0,0.12524028354066197,0.39399848846814767,0.027140874858772722,0.15272150093220144
2022-04-04,0.3105981075289512,0.0,0.1250750695574802,0.38736790511719044,0.02686827034187833,0.15009064745449982
2022-04-11,0.31732429987118743,0.0,0.1260550466467997,0.3820722841950139,0.02648025134440925,0.14806811794258973
2022-04-18,0.32421424441474567,0.0,0.12803637169557058,0.37610861623317077,0.026167504440379526,0.14547326321613346
2022-04-25,0.33813263730279597,0.0,0.12490833732457987,0.3691336402863609,0.025533427936385012,0.14229195714987825
2022-05-02,0.35243924208275873,0.0,0.12186136724495558,0.36141626836982815,0.025033178131333447,0.13924994417112407
2022-05-09,0.3567173302682253,0.0,0.12053733845303585,0.3599652848399058,0.024786014377660946,0.13799403206117214
2022-05-16,0.35553856295528,0.0,0.11990989884355964,0.36175709104237624,0.025308582241793554,0.13748586491699058
2022-05-23,0.3547336116677012,0.0,0.11942479661844983,0.3634780152824291,0.02524739740058672,0.13711617903083312
2022-05-30,0.3531788655791571,0.0,0.11902128520498607,0.36565193816411706,0.025103589832108017,0.1370443212196317
2022-06-06,0.35146856081506406,0.0,0.11870466361509827,0.36820263139488796,0.025020166774170988,0.1366039774007787
2022-06-13,0.3505372035564402,0.0,0.11829532895957125,0.36948192378233913,0.025193464191125992,0.13649207951052345
2022-06-20,0.3495396174580985,0.0,0.11793740969526172,0.3703276409401844,0.025253084669475786,0.13694224723697968
2022-06-27,0.3494957946202291,0.0,0.11772292914713119,0.37021017202301193,0.025256596965378995,0.1373145072442488
2022-07-04,0.34902861391416284,0.0,0.11762750450476744,0.37051270628609,0.02556403682464972,0.13726713847032998
2022-07-11,0.3468554496375493,0.0,0.11700947708658999,0.3735032906932074,0.025494366810454912,0.1371374157721984
2022-07-18,0.3465437866505757,0.0,0.11668694762767501,0.3738177760975822,0.02550382803772654,0.13744766158644053
2022-07-25,0.3461600403013869,0.0,0.11645184017624881,0.3742958706546276,0.02544495151428943,0.13764729735344722
2022-08-01,0.3459714535074333,0.0,0.116249353300762,0.37448230004241195,0.02546534342946006,0.1378315497199327
2022-08-08,0.3438770023177336,0.0,0.11542800222545707,0.3780608676336965,0.025563300036640087,0.13707082778647275
2022-08-15,0.3433905486542063,2.2482541744272028e-07,0.11578928672412654,0.37835906972338307,0.025535371145920915,0.13692549892694575
2022-08-22,0.3426380558453612,9.633222879845258e-06,0.11540033471342319,0.379178065046956,0.025483085591483993,0.13729082557989575
2022-08-29,0.33973081388134113,1.2572017322169186e-05,0.11902298564112924,0.37893073365708,0.02549900925108197,0.13680388555204542
2022-09-05,0.3371791173925584,1.4949313035097469e-05,0.11795301108476905,0.3803762566216663,0.02588165772052875,0.1385950078674424
2022-09-12,0.3353233365103246,1.8548953078249483e-05,0.11675638515104138,0.3797435143513105,0.02579927511271025,0.14235893992153503
2022-09-19,0.33520410772829495,0.0,0.11547577379871884,0.37898754967714776,0.025644217994764622,0.14468835080107378
2022-09-26,0.3358963765226889,0.0,0.11563493221785427,0.3783189182542259,0.025443497527800105,0.14470627547743078
2022-10-03,0.33568975297993103,0.0,0.1158380984168656,0.3778619937050275,0.02534120564474679,0.14526894925342912
2022-10-10,0.3352327736555215,0.0,0.11642083900479594,0.3777282452512239,0.025510256318552818,0.14510788576990588
2022-10-17,0.3345003589914618,0.0,0.11641295925542265,0.37728528943630263,0.025361101442533313,0.14644029087427962
2022-10-24,0.3398731949647546,0.0,0.11527442649578097,0.3732068376296992,0.024981620925846798,0.1466639199839184
2022-10-31,0.3419047241845477,0.0,0.11460878985139826,0.37168110311311686,0.02480728462560695,0.14699809822533022
2022-11-07,0.34014127622578705,0.0,0.11465184108354967,0.3718298379866782,0.024687337146066343,0.14868970755791872
2022-11-14,0.3388386624495194,0.0,0.1148683997504123,0.37222510815884996,0.024497489674951467,0.14957033996626687
2022-11-21,0.3351359993552777,0.0,0.11885143245981697,0.3724270089240742,0.024185404449493613,0.1494001548113375
2022-11-28,0.3336536696671632,0.0,0.11817023164812207,0.37401070235061434,0.02426261139158251,0.14990278494251785
2022-12-05,0.3331472112335672,0.0,0.11800763949527167,0.3733240532504584,0.024123267007232142,0.15139782901347054
2022-12-12,0.3331427438695314,0.0,0.1181843100693239,0.3726397684713592,0.02407360088936657,0.15195957670041896
2022-12-19,0.3326734842756545,0.0,0.11838075044758867,0.3721442803437471,0.024113169587125373,0.15268831534588437
2022-12-26,0.33177325611087694,0.0,0.11801825511026696,0.3728831929431968,0.024009594758644937,0.15331570107701442
2023-01-02,0.33140799792330133,0.0,0.11762541548081029,0.37174316655160805,0.023887050667810356,0.15533636937646997
2023-01-09,0.33112105241986156,0.0,0.11755945616521729,0.37078350761205053,0.02408497290826621,0.15645101089460445
2023-01-16,0.3329626648535381,0.0,0.1170116292234584,0.36988818696836534,0.024000608775649468,0.1561369101789887
2023-01-23,0.3357961023736693,0.0,0.11616654801811592,0.3674991543917176,0.0240095173656273,0.15652867785086985
2023-01-30,0.3367769837412487,0.0,0.11579703206694704,0.3662326156797467,0.02384239471558695,0.15735097379647062
2023-02-06,0.33746024992904194,0.0,0.1157331639580073,0.3662788630560716,0.023699689833442908,0.15682803322343622
2023-02-13,0.33930935935192397,0.0,0.11555623653422123,0.36542999719255653,0.02352276664527719,0.15618164027602105
2023-02-20,0.34933791956351995,0.0,0.11320349507676304,0.3607909614795606,0.022956334625513247,0.15371128925464317
2023-02-27,0.3573953451993545,0.0,0.11147901872684958,0.35721701984311255,0.022520108342230543,0.15138850788845282
2023-03-06,0.35897756702423295,0.0,0.11102852177873883,0.35609750531649115,0.022457839609144943,0.15143856627139213
2023-03-13,0.359052536825154,0.0,0.11078710825098767,0.35579330002869014,0.022308211306180447,0.15205884358898772
2023-03-20,0.35962063537071537,0.0,0.11052409637947298,0.3547095441281779,0.02216464141919975,0.152981082702434
2023-03-27,0.35837736149227306,0.0,0.11030272786908962,0.3535403565601356,0.022028594349137468,0.15575095972936426
2023-04-03,0.35813959287333597,0.0,0.10991583595110473,0.35432120123958294,0.021923851511760913,0.15569951842421545
2023-04-10,0.3587911086794892,1.3971750502292395e-05,0.11386629805357615,0.34885545346245084,0.021429275360551055,0.15704389269343044
2023-04-17,0.36113393786463116,2.4005581076542028e-05,0.11744392395574298,0.3387771018422231,0.02121771262334292,0.16140331813298323
2023-04-24,0.3664162798855038,0.0001900763447530537,0.1251782527247311,0.32156130169444164,0.021405209587268284,0.16524887976330202
2023-05-01,0.3652309226951232,0.00035914592127683895,0.12362989731119248,0.31981034674991815,0.020945941266158532,0.1700237460563309
2023-05-08,0.364209793358302,0.00045612790421963956,0.1273754945606209,0.321207291538187,0.020265780932741957,0.16648551170592862
2023-05-15,0.3630315873141347,0.000665513395247373,0.12548641220607556,0.32772861633092526,0.019789982539477873,0.16329788821413918
2023-05-22,0.3689991542564944,0.000934721246577952,0.12439871588602522,0.32578195168347357,0.01924261251320428,0.16064284441422463
2023-05-29,0.3665713068258277,0.0009694589683448571,0.13974545381492484,0.3182877309515474,0.01841847318529112,0.15600757625406408
2023-06-05,0.3680260066791917,0.0010492629840275487,0.14294819172781803,0.31382430518654364,0.01815073952978703,0.15600149389263207
2023-06-12,0.3685443955212679,0.001234446010908832,0.14408268597577378,0.31292945956878293,0.01795829823915622,0.15525071468411025
2023-06-19,0.3699162383038574,0.001366894305870592,0.14645592423716428,0.3119161195493291,0.017637790481714006,0.15270703312206463
2023-06-26,0.3708828188302018,0.001486321188602601,0.14633639765412657,0.3111824156266152,0.017389862849841394,0.1527221838506124
2023-07-03,0.37100824738025995,0.001649477014979459,0.14656439329504167,0.31031158437027595,0.017269271599899657,0.15319702633954324
2023-07-10,0.3716464008285849,0.0017475132498930232,0.14942319832130319,0.30762209737742485,0.016978852163070074,0.15258193805972406
2023-07-17,0.3683554664625608,0.0018489984545119241,0.15101043630209388,0.3073451104774079,0.016698408128437783,0.15474158017498774
2023-07-24,0.36694520710959655,0.002177642126758789,0.15535234424517508,0.3062339929292819,0.016431001268075087,0.15285981232111256
2023-07-31,0.36683184627430737,0.0021862313857413645,0.155838205228951,0.3061399942831496,0.01636065491450582,0.15264306791334484
2023-08-07,0.3669513288910952,0.0022245598768069427,0.15477435984931837,0.3062944378537541,0.01620551746789291,0.1535497960611324
2023-08-14,0.36746556180939133,0.00221953891898738,0.15433529388447959,0.30713665551276575,0.01602414349449023,0.15281880637988568
2023-08-21,0.37027505377012865,0.002230720661142148,0.15383420080967297,0.3053354496475472,0.0158163781213567,0.1525081969901523
2023-08-28,0.3722154473575194,0.002289516709508367,0.15224529093388273,0.305878168727312,0.015659200359144764,0.15171237591263273
2023-09-04,0.3723440662276133,0.002346990805261725,0.15291226206181285,0.3042308380309599,0.015514754834975823,0.15265108803937635
2023-09-11,0.37109893582266346,0.0023345822084505246,0.15444613371117455,0.3052698247421179,0.015358488863643435,0.15149203465195024
2023-09-18,0.3714547630357549,0.002315816531074386,0.155952129231975,0.30345042042468734,0.015227960064134046,0.15159891071237427
2023-09-25,0.370273198190248,0.0023110739544249387,0.15907748148120682,0.30192171634208403,0.015165131391880379,0.1512513986401559
2023-10-02,0.36818398638595556,0.0023417740060659355,0.16171022742764216,0.30063040084648107,0.015104810261719321,0.15202880107213604
2023-10-09,0.36584336279828883,0.002319441702427043,0.16303730741272812,0.3027352916453199,0.014902689791459138,0.15116190664977697
2023-10-16,0.3646540325410714,0.0023092404463777513,0.16462421675362876,0.30167273898707164,0.014831570408242819,0.1519082008636075
2023-10-23,0.36246317593174615,0.0022887827839943777,0.1644030033629815,0.30273612209010586,0.01475413377936031,0.15335478205181172
2023-10-30,0.3624845264674591,0.002202786710025464,0.16486485101396614,0.30139330324836305,0.014590312273578014,0.15446422028660828
2023-11-06,0.36119094739422986,0.002143221227444228,0.16471224459396125,0.30387801408044884,0.0144165483453046,0.15365902435861115
2023-11-13,0.36368741196883175,0.002159416842327814,0.16560024692435069,0.29926905665030473,0.014442121710742587,0.15484174590344243
2023-11-20,0.3685012220929843,0.0023209405113877595,0.16364789909291547,0.29715532123228866,0.014291322410620626,0.15408329465980317
2023-11-27,0.3704995757853192,0.0023672232180852633,0.16170441296497293,0.29663060879590136,0.014255621348130961,0.15454255788759028
2023-12-04,0.368075604279271,0.0025648810877452423,0.16190781366767368,0.297841406800505,0.014220898116085888,0.1553893960487192
2023-12-11,0.3663232629250241,0.00288613901354722,0.16384282049230997,0.2967057433701026,0.014094096361111483,0.15614793783790465
2023-12-18,0.3622310087073004,0.00490456974882546,0.16260501720453496,0.30078938560458934,0.014143300044902697,0.15532671868984718
2023-12-25,0.36536509788513377,0.006118533597332617,0.1620513777425604,0.2975942708132142,0.014014405541523608,0.15485631442023542
2024-01-01,0.3644449099574033,0.006929753846890646,0.1636831436973231,0.29602912052017843,0.01392282484506467,0.15499024713313989
2024-01-08,0.370579911813188,0.0077724174277890344,0.15067497472821903,0.30016997151556324,0.014064809496762113,0.15673791501847856
2024-01-15,0.3683714871305405,0.011717314808027924,0.15188065114697394,0.29760485146242877,0.013927705260140371,0.1564979901918885
2024-01-22,0.367172106957307,0.01506408910167719,0.1531718514491474,0.29143326451163826,0.013793493445793802,0.1593651945344363
2024-01-29,0.36539781544265915,0.018602667441974273,0.15512140128733326,0.2888813463044505,0.013566747629589865,0.1584300218939929
2024-02-05,0.36417505747227946,0.023715030025460326,0.15845599789732448,0.2848422643127696,0.013273637162378924,0.15553801312978724
2024-02-12,0.3638540505710484,0.02681894836952792,0.1594585564858869,0.2801631022392515,0.013042814293775464,0.15666252804050987
2024-02-19,0.3631661991723257,0.029708565529396484,0.16074622630560095,0.2763881098669597,0.012679399992921237,0.15731149913279602
2024-02-26,0.35772561207198433,0.03202566743128934,0.16439622689055977,0.27279072807011034,0.01196281172281675,0.16109895381323958
2024-03-04,0.35626852212352744,0.03425700170320209,0.16626223147681105,0.26837302209701935,0.011880510248710022,0.16295871235073
2024-03-11,0.3532462685625486,0.03879340360945218,0.16645894557921595,0.2672091596167219,0.011829640474426537,0.16246258215763484
2024-03-18,0.347942255038159,0.04582732918588476,0.16753725235157074,0.26575140867161123,0.011718879736601144,0.16122287501617305
2024-03-25,0.344869920513621,0.056976579643904686,0.16494485640180895,0.2625989647308992,0.01160393519998851,0.1590057435097777
2024-04-01,0.33870310567531603,0.06480258725291664,0.16646205477675344,0.2595315311831714,0.011568313639880694,0.15893240747196183
2024-04-08,0.3315928459397496,0.07359834012377478,0.16844712783438712,0.2563753820645693,0.010952559103129074,0.15903374493439013
2024-04-15,0.3282382186908472,0.07662181807175185,0.1704894744004976,0.2539112703719559,0.010911049816866905,0.15982816864808055
2024-04-22,0.3273765311303537,0.07973192901352473,0.1699392147794318,0.2523809736198428,0.010839213542902447,0.15973213791394444
2024-04-29,0.3281285709396564,0.0794586719244961,0.16868332541108513,0.2525642935923405,0.010826960681588274,0.16033817745083354
2024-05-06,0.3279027586974174,0.08028470106338575,0.16822442751458738,0.25151634384137755,0.010812854962997871,0.161258913920234
2024-05-13,0.32514966021484965,0.08168904412822421,0.16901755692942597,0.251068813149049,0.010791623838981357,0.1622833017394698
2024-05-20,0.3269256606120845,0.08183499855788184,0.16797302660008334,0.24945700927023742,0.01073694882035511,0.1630723561393578
2024-05-27,0.3299310391340583,0.08543757087244448,0.1666937187226432,0.2467901127636355,0.010597719465440358,0.16054983904177816
2024-06-03,0.3284532142924991,0.0891421720388494,0.1669424300040586,0.24560686388380737,0.010531958526304015,0.15932336125448157
2024-06-10,0.3275968486054189,0.09090947800892772,0.16715668053312677,0.24453479491057264,0.010482392871091024,0.15931980507086296
2024-06-17,0.327447494311004,0.09103075554922076,0.16748494189908178,0.2431278148454491,0.010392688350821066,0.1605163050444232
2024-06-24,0.33044855640427007,0.08758058859175365,0.16606218295179648,0.24392051084105953,0.010413623684778342,0.16157453752634188
2024-07-01,0.3300036820706343,0.08556633875409134,0.16674524536491292,0.24463757558492458,0.010421823115917675,0.16262533510951918
2024-07-08,0.33058895292801505,0.08085776096222219,0.16736643863395428,0.24405844870940446,0.010439731313837798,0.16668866745256625
2024-07-15,0.3282898582684212,0.08676631540153046,0.16610862926255188,0.24185099215928968,0.010284472322489455,0.16669973258571727
2024-07-22,0.32754334840873317,0.08774248018968583,0.16645022610638271,0.24024316665696283,0.010210274443117982,0.1678105041951175
2024-07-29,0.3247835037044426,0.08883801710123387,0.16638832055412447,0.23905392142125031,0.01011561834196969,0.1708206188769791
2024-08-05,0.32517043652420546,0.08598902238947825,0.16739816166390595,0.2395611954643941,0.010131858299942436,0.17174932565807394
2024-08-12,0.32420455394927455,0.0847322540184708,0.16763074999820185,0.24148337316037446,0.010083253176255618,0.1718658156974228
2024-08-19,0.32222057618258626,0.08447966645382007,0.1686637120897451,0.242286470312831,0.010057625952547618,0.17229194900847006
2024-08-26,0.3210984001816807,0.08436124073949565,0.16803266626998206,0.24231396179879314,0.010013734593773062,0.17417999641627532
2024-09-02,0.3204371567570441,0.08331849050649684,0.1679045410902599,0.24336876065903945,0.009988050188753926,0.17498300079840587
2024-09-09,0.31806092900936306,0.08266934450382217,0.16774948224713362,0.24707455683754656,0.009945115792629104,0.1745005716095054
2024-09-16,0.3170547189073229,0.08284729253573034,0.16808658482993846,0.24648172941738888,0.009936772632590123,0.17559290167702943
2024-09-23,0.31727715911171994,0.08190283259634679,0.1688533525279075,0.24512325170904503,0.009903162964523243,0.17694024109045756
2024-09-30,0.31567167812501357,0.08337745715614873,0.1686236084258161,0.24621847179745232,0.009828727524501526,0.17628005697106772
2024-10-07,0.3163232737122563,0.08192350879476934,0.16976533274309602,0.24609626701049178,0.009877514282825055,0.17601410345656146
2024-10-14,0.315777934215642,0.08170266528512528,0.1699386149075891,0.24410805957457438,0.009851812381630633,0.1786209136354386
2024-10-21,0.3143541311040339,0.08131196796904483,0.17011417472313825,0.24397629828373088,0.009801494159669698,0.1804419337603825
2024-10-28,0.3134892450595713,0.08027545054113801,0.16886766793488747,0.2454747998109297,0.009758431958890113,0.18213440469458345
2024-11-04,0.31321466136501946,0.07961218826380961,0.16807043814091419,0.24640266370192246,0.00972499264556733,0.18297505588276697
2024-11-11,0.314004973513145,0.07881296531771599,0.16904987906618096,0.2432813955036989,0.009772825599505649,0.1850779609997535
2024-11-18,0.3140431902117544,0.07851981219442541,0.16900140343322403,0.24268805259826992,0.009758756277325272,0.18598878528500087
2024-11-25,0.31557529150828434,0.08060244781074745,0.16702586860166585,0.24088423576942725,0.009764405007968031,0.18614775130190697
2024-12-02,0.3147523184026276,0.08093892964438228,0.16797493486815798,0.23921683994380002,0.009726254780057312,0.1873907223609749
2024-12-09,0.32003481008115664,0.06667886447457651,0.15778549067759737,0.24079362755071443,0.00978672270571572,0.2049204845102395
2024-12-16,0.31800314397006624,0.06580552044239414,0.1583191597216829,0.244674828661505,0.006977340106908849,0.2062200070974429
2024-12-23,0.3174406560430822,0.06592473536405288,0.15857785367297306,0.24446705399677637,0.006934049699203606,0.2066556512239118
2024-12-30,0.3167787997699454,0.06510723997686049,0.15884647087604645,0.24610463494953366,0.005329759057432964,0.2078330953701811
2025-01-06,0.3158885086692867,0.0661337397213851,0.15990535646765708,0.24397621686225346,0.0053198647442171615,0.20877631353520051
2025-01-13,0.3152037540956559,0.06637098007971362,0.1603199161191496,0.24379165716143933,0.005313603511746978,0.2090000890322946
2025-01-20,0.3158294173037491,0.0630853002566686,0.16307727047711348,0.24347102778372257,0.0052950119833278155,0.20924197219541865
2025-01-27,0.31403051490958883,0.06507695742926806,0.16412880384449677,0.23999887295160638,0.005246120260010688,0.2115187306050291
2025-02-03,0.31294904898878406,0.06659392478093541,0.1660586731248493,0.23614072966220917,0.005252042796054431,0.2130055806471677
2025-02-10,0.313575768332485,0.06519055818845215,0.16426176472293127,0.23963624231966277,0.005266086383130455,0.2120695800533383
2025-02-17,0.31345663057694445,0.06610127186603802,0.16319855669976582,0.24043902192196637,0.005243665632861803,0.2115608533024236
2025-02-24,0.31267642763137354,0.06536610330147465,0.164803121776373,0.23939989110445725,0.00520299443285782,0.2125514617534638
2025-03-03,0.31061196015236775,0.06588342537025343,0.164197860913786,0.23977745039543205,0.005053160113515168,0.21447614305464552
2025-03-10,0.3081520530187476,0.06575912077201088,0.1649520518598164,0.23986356703414305,0.005145979361620382,0.21612722795366185
2025-03-17,0.3069707970485141,0.06704934284510473,0.16445202916481655,0.2403281932014879,0.005111062357675485,0.21608857538240145
2025-03-24,0.306106416069806,0.0696782787083978,0.16468584191980343,0.23938427316177327,0.005081546348059427,0.2150636437921602
2025-03-31,0.30558934270674926,0.070188736404284,0.16529592050398173,0.24095089588974342,0.005067178479791868,0.21290792601544958
2025-04-07,0.3035225574058409,0.07004398455031566,0.1665112713132159,0.24333297183388078,0.004763262180843448,0.21182595271590335
2025-04-14,0.3042724243497068,0.06742352783643432,0.1689364493435933,0.24230793199664163,0.004776799988014353,0.21228286648560954
2025-04-21,0.3031274930702213,0.06716806962874479,0.16941763109839414,0.2438923809387955,0.004773484950204844,0.21162094031363937
2025-04-28,0.3011974188043525,0.06715087457112708,0.17081790726298499,0.24451119973635985,0.004733686859245843,0.21158891276592975
2025-05-05,0.2976682163678894,0.06870580173890026,0.17158997960160827,0.2466093607896208,0.0047091811336992416,0.21071746036828198
2025-05-12,0.2969651722083949,0.07008929404063019,0.1713072876007877,0.24797804988738434,0.004707291892109928,0.20895290437069283
2025-05-19,0.29355751744584496,0.07216645719826366,0.17222896638841442,0.2471625063422274,0.0047039341107516595,0.21018061851449785
2025-05-26,0.29254960810402325,0.07473529685160872,0.17337211388553972,0.2442134548564779,0.004689736871332482,0.2104397894310179
2025-06-02,0.2902906847913499,0.0765140234730656,0.17104130393318417,0.2490241254263345,0.004628335892619432,0.20850152648344628
2025-06-09,0.29379055311644947,0.07709743458269372,0.1708872490240251,0.24738893579286275,0.004577469259026006,0.20625835822494287
2025-06-16,0.2925632356974746,0.0766499234514228,0.16974505317461172,0.25078465622659246,0.004514754699301338,0.205742376750597
2025-06-23,0.2909445641038514,0.07653785914898935,0.16982833264295755,0.2520819702559716,0.004503521721161532,0.20610375212706847
2025-06-30,0.28934271980090803,0.0775409755959594,0.17181448015795553,0.2512335438066173,0.004470489364383964,0.20559779127417577
2025-07-07,0.2873880395524101,0.07706334242094492,0.17433819444947593,0.25209064974172096,0.004425326780976497,0.2046944470544715
2025-07-14,0.28665590989519746,0.07693464153677304,0.17606537563784738,0.25062040088043047,0.004380413511746026,0.2053432585380056
2025-07-21,0.2842528324135775,0.07714900010954623,0.1771501048897632,0.24990273141944147,0.0043842665054973666,0.20716106466217424
2025-07-28,0.2824387522106672,0.07537283016131939,0.1797017459841905,0.24959900576563052,0.0043853523776528,0.2085023135005396
2025-08-04,0.2830792978459242,0.07396180362518759,0.1793693905529128,0.25000045284340505,0.004397906202539063,0.20919114893003132
2025-08-11,0.2802453788851753,0.07302283403156408,0.18137255647496878,0.25303616406581153,0.004347332758025539,0.2079757337844546
2025-08-18,0.2762512346215423,0.07252947457537409,0.1806107549357297,0.2526275855988149,0.004303470383414232,0.21367747988512478
2025-08-25,0.2725834492221746,0.07162103607484908,0.17752586983534163,0.251972319032975,0.0042519719367497865,0.2220453538979099
2025-09-01,0.27055225197963756,0.07049312057290799,0.17320287268871123,0.25119520668878303,0.004287947168770445,0.23026860090118964
2025-09-08,0.27131024770539036,0.06967558922687625,0.1720628225081576,0.2518541459160284,0.004314351412180136,0.23078284323136727
2025-09-15,0.27022491881534555,0.06893559247009318,0.17226044828978437,0.25306312160286015,0.004155570894537175,0.2313603479273795
2025-09-22,0.2704394329307147,0.06883675582849715,0.17144349833758596,0.2524600479638659,0.004172065791127871,0.2326481991482083
2025-09-29,0.2719389104312011,0.06912450287102462,0.16528475369198356,0.2543964497253488,0.004200871245186481,0.23505451203525546
2025-10-06,0.26233184914994656,0.06655345342614288,0.15465634695743014,0.24975579984059765,0.004066272683342848,0.2626362779425398
2025-10-13,0.262070307976892,0.06625645651832698,0.15203007342968675,0.24993564029419774,0.004062500455817798,0.2656450213250787
2025-10-20,0.2647610360215344,0.06653979414659934,0.14642357786715227,0.2501262475214841,0.004064578450375392,0.2680847659928544
2025-10-27,0.2632943620375905,0.06622099310902653,0.14604260904002647,0.24885900265777647,0.0040368974401707855,0.2715461357154093
2025-11-03,0.26483702634071943,0.06655336738034931,0.14898235219998052,0.24460561686878862,0.004044294379096838,0.27097734283106517
2025-11-10,0.26559311742465175,0.06675225364630707,0.1507171890214253,0.2438306319112863,0.004010103501919513,0.26909670449441
2025-11-17,0.2677846752761704,0.06653001875480596,0.15180850699033202,0.24651864119055406,0.004043107399255097,0.2633150503888824
2025-11-24,0.26881007741724916,0.06708034576090588,0.1523327711103784,0.24336650971945717,0.003992566675590487,0.26441772931641877
2025-12-01,0.27209073676993834,0.06693257731771192,0.1503975386845121,0.24333644379202196,0.004025675757253616,0.2632170276785618
2025-12-08,0.2739136749731751,0.06708597140911046,0.1512059769616717,0.24010283923131343,0.004016178213867434,0.2636753592108617
2025-12-15,0.2730704144160807,0.07048229521812703,0.15186368579858905,0.2393778440460803,0.004001931964787839,0.2612038285563349
2025-12-22,0.27260657421830425,0.07209830630731906,0.14652658485631712,0.23708915452799387,0.003918402852760979,0.2677609772373047
2025-12-29,0.26939956002215637,0.0716694438569756,0.14858332793704948,0.23630043242144314,0.003822475627468282,0.2702247601349069
2026-01-05,0.2669018477486076,0.07287062251721568,0.14834479418514143,0.2317320388478579,0.0037749725090101224,0.27637572419216716
2026-01-12,0.2658272013282411,0.07434310668642591,0.14864939707923353,0.23151025402397066,0.003780231126373205,0.2758898097557555
2026-01-19,0.26493467296349565,0.0755183790599522,0.1490366701261127,0.23080272354478465,0.003783984844547594,0.27592356946110697
2026-01-26,0.26426537976550063,0.07573737231003087,0.1492268056642117,0.23105790502277554,0.003792164713143486,0.27592037252433776
2026-02-02,0.26446902298735786,0.07579697648701969,0.14932779217156886,0.2305072298466421,0.003795149089942402,0.27610382941746897

